Large-Scale Approximate k-NN Graph Construction on GPU

k-nearest neighbor graph is a key data structure in many disciplines such as manifold learning, machine learning and information retrieval, etc. NN-Descent was proposed as an effective solution for the graph construction problem. However, it cannot be directly transplanted to GPU due to the intensive memory accesses required in the approach. In this paper, NN-Descent has been redesigned to adapt to the GPU architecture. In particular, the number of memory accesses has been reduced significantly. The redesign fully exploits the parallelism of the GPU hardware. In the meantime, the genericness as well as the simplicity of NN-Descent are well-preserved. In addition, a simple but effective k-NN graph merge approach is presented. It allows two graphs to be merged efficiently on GPUs. More importantly, it makes the construction of high-quality k-NN graphs for out-of-GPU-memory datasets tractable. The results show that our approach is 100-250x faster than single-thread NN-Descent and is 2.5-5x faster than existing GPU-based approaches.

==> gp/data/deep1m.txt <==
#	GNND		GGNN		NNDescent		FAISS	
	1.30166	0.624408	2.7912	0.5641423	172.746	0.686281	18.96768379	1
	1.49277	0.727979	3.36011	0.7113152	176.343	0.806962		
	1.65902	0.793871	3.95147	0.7638592	265.106	0.901201		
	2.01983	0.875292	5.03025	0.8768694	372.696	0.949921		
	2.34993	0.923152	6.08424	0.9199237	499.819	0.971967		
	2.60693	0.951167	6.88693	0.9332282	630.156	0.982066		
	2.94542	0.967463	8.31729	0.952715	738.413	0.985741		
	3.20058	0.976865	10.4884	0.964848	804.759	0.989604		
	3.4489	0.982776	12.6687	0.9759598	882.16	0.989973		
	3.67147	0.986498	17.052	0.9885858	967.801	0.99307		
	3.83851	0.98908						
	4.02271	0.990948						
	4.17222	0.992354						
	4.33696	0.993454						


==> gp/data/dist_sum.txt <==
#	GNND		NNDescent	
	0	1491507515535 	0	1474066382848 
	1	781364910853 	1	800701087744 
	2	583014867469 	2	550372769792 
	3	467400368084 	3	442010861568 
	4	437241445596 	4	432957227008 
	5	433978835540 	5	432757407744 
	6	433589630260 	6	432727407744 


==> gp/data/gist1m.txt <==
#	GNND		NNDescent		GGNN		FAISS	
	10.9153	0.623613	2689.05	0.651036	28.0665	0.4821801	113.9622662	1
	14.1277	0.687893	2966.2	0.70822	40.3653	0.6017719		
	15.8602	0.739639	3202.58	0.744965	50.1537	0.6552486		
	18.013	0.779716	4019.59	0.769078	74.0072	0.7806732		
	21.0438	0.818508	4305.41	0.801416	103.444	0.8602465		
	23.7172	0.847216	4577.89	0.824498	117.731	0.8812444		
	25.8215	0.859188	4819.06	0.841083	130.49	0.8852302		
	29.5419	0.868011	5541.82	0.841459	149.408	0.9031964		
	33.8883	0.873568	5850.62	0.86107	161.046	0.9111681		
	37.5473	0.88915	6135.08	0.875522				
	40.9524	0.894269	8273.05	0.892246				
	43.4626	0.898839	8684.06	0.907518				
	47.4362	0.905	9709.93	0.9331				
	55.1532	0.910175						


==> gp/data/glove1m.txt <==
#	GNND		GGNN		NNDescent		FAISS	
	1.91047	0.444495	3.67038	0.4310395	508.637	0.684169	28.1332888	1
	2.09532	0.4855	4.44714	0.5373997	544.11	0.740536		
	2.28619	0.517415	5.99794	0.5984452	691.852	0.763277		
	2.42807	0.555756	7.93081	0.6865877	891.512	0.813477		
	2.67779	0.602649	10.4785	0.7709303	1248.23	0.84106		
	2.90027	0.637131	12.5139	0.8040527	1408.61	0.886923		
	3.14294	0.664321	14.4956	0.8136897	1683.59	0.90506		
	3.52159	0.705076	18.5033	0.8513915	1926.43	0.916233		
	4.08793	0.754472	21.7687	0.8672644	2194.77	0.926172		
	4.56534	0.794347	31.6783	0.8961593	2426.89	0.930966		
	5.3075	0.843579	50.5245	0.9126017				
	6.45843	0.88063						
	8.3881	0.910206						
	10.2509	0.932569						
	12.8445	0.948978						
	16.5384	0.962749						


==> gp/data/sift1m.txt <==
#	GNND		GGNN		NNDescent		FAISS	
	1.37592	0.623039	3.66791	0.5791773	201.982	0.81636	20.7916481	1
	1.58142	0.736475	4.6324	0.8143628	244.045	0.867769		
	1.78414	0.808046	5.5944	0.8834682	323.248	0.931868		
	2.16192	0.891243	6.50888	0.9291027	449.934	0.964225		
	2.48533	0.936876	7.80822	0.9546205	615.516	0.983006		
	2.77873	0.962241	9.30849	0.9694298	770.621	0.989242		
	3.16212	0.975955	10.8682	0.9723552	946.536	0.992982		
	3.48032	0.983634	14.2666	0.9875193	1130.95	0.99512		
	3.74904	0.988075	16.9852	0.9898068				
	3.9647	0.990824	19.7018	0.9901647				
	4.14727	0.992651	22.3954	0.9900982				
	4.33557	0.993992	25.1063	0.9902065				
	4.49452	0.994959						
	4.66645	0.995675						


==> gp/data/sift1m_merge.txt <==
#	GNND		GGNN	
	0.57377	0.740332	1.1265856	0.873597
	0.626175	0.836607	1.307176	0.901056
	0.717325	0.891359	1.7417984	0.935512
	0.887925	0.936935	1.917824	0.944352
	1.00185	0.9532	2.0572161	0.951981
	1.13222	0.96443	2.6230688	0.96775
	1.228985	0.969415	3.2906239	0.979633
	1.356435	0.977585	4.4593151	0.989866
	1.53161	0.984576		
	1.799715	0.98939		
	2.19201	0.991844		


==> gp/data/sift1m_recall_vs_time.txt <==
#	GNND		GNND1		GNND2	
	0.623039	1.37592	0.651065	7.03303	0.635253	1.49019
	0.736475	1.58142	0.723821	7.37634	0.744897	1.68593
	0.808046	1.78414	0.819568	8.0957	0.813971	1.89339
	0.891243	2.16192	0.890433	8.9785	0.894712	2.31435
	0.936876	2.48533	0.937994	9.73264	0.93916	2.62431
	0.962241	2.77873	0.962564	10.6658	0.963498	2.94707
	0.975955	3.16212	0.975531	11.3653	0.976832	3.33002
	0.983634	3.48032	0.982749	12.1544	0.984214	3.64465
	0.988075	3.74904	0.987042	12.612	0.988311	3.9348
	0.990824	3.9647	0.991348	13.5617	0.992476	4.22916
	0.992651	4.14727	0.992941	14.445	0.994812	4.53436
	0.993992	4.33557				
	0.994959	4.49452				
	0.995675	4.66645				

